Morning or Evening? An Examination of Circadian Rhythms of CS1 Students

Circadian rhythms are the cycles of our internal clock that play a key role in governing when we sleep and when we are active. A related concept is chronotype, which is a person's natural tendency toward activity at certain times of day and typically governs when the individual is most alert and productive. In this work we investigate chronotypes in the setting of an Introductory Computer Programming (CS1) course. Using keystroke data collected from students we investigate the existence of chronotypes through unsupervised learning. The chronotypes we find align with those of typical populations reported in the literature and our results support correlations of certain chronotypes to academic achievement. We also find a lack of support for the still-popular stereotype of a computer programmer as a night owl. The analyses are conducted on data from two universities, one in the US and one in Europe, that use different teaching methods. In comparison of the two contexts, we look into programming assignment design and administration that may promote better programming practices among students in terms of procrastination and effort.

==> utah_plots/4_clusters/raw_data.txt <==
Cluster | Centroids | Students | Mean Project | Std Project | Mean Exam | Std Exam
0, [0.03, 0.7, 0.19, 0.08], 124, 83.68, 27.7, 78.84, 12.16
1, [0.06, 0.39, 0.43, 0.12], 207, 83.24, 29.24, 76.57, 12.51
2, [0.01, 0.12, 0.76, 0.11], 111, 72.76, 34.63, 73.87, 13.63
3, [0.01, 0.16, 0.29, 0.53], 77, 70.36, 35.98, 71.32, 14.73




Centroid: [0.03, 0.7, 0.19, 0.08]
Median keystroke count:  count    21912.0
dtype: float64
Centroid: [0.06, 0.39, 0.43, 0.12]
Median keystroke count:  count    25078.0
dtype: float64
Centroid: [0.01, 0.12, 0.76, 0.11]
Median keystroke count:  count    18008.0
dtype: float64
Centroid: [0.01, 0.16, 0.29, 0.53]
Median keystroke count:  count    17970.5
dtype: float64



 	mean 	std
cluster 		
0 	22.71 	32.48
1 	21.03 	36.22
2 	7.97 	30.22
3 	1.26 	28.64


==> utah_plots/4_clusters_back/raw_data.txt <==
Cluster | Centroids | Students | Mean Project | Std Project | Mean Exam | Std Exam
0, [0.03, 0.7, 0.19, 0.08], 124, 83.68, 27.7, 78.84, 12.16
1, [0.06, 0.39, 0.43, 0.12], 207, 83.24, 29.24, 76.57, 12.51
2, [0.01, 0.12, 0.76, 0.11], 111, 72.76, 34.63, 73.87, 13.63
3, [0.01, 0.16, 0.29, 0.53], 77, 70.36, 35.98, 71.32, 14.73




Centroid: [0.03, 0.7, 0.19, 0.08]
Median keystroke count:  count    21912.0
dtype: float64
Centroid: [0.06, 0.39, 0.43, 0.12]
Median keystroke count:  count    25078.0
dtype: float64
Centroid: [0.01, 0.12, 0.76, 0.11]
Median keystroke count:  count    18008.0
dtype: float64
Centroid: [0.01, 0.16, 0.29, 0.53]
Median keystroke count:  count    17970.5
dtype: float64



 	mean 	std
cluster 		
0 	22.71 	32.48
1 	21.03 	36.22
2 	7.97 	30.22
3 	1.26 	28.64


==> utah_plots/4_clusters_with_removed_after_24hr/raw_data.txt <==
Cluster | Centroids | Students | Mean Project | Std Project | Mean Exam | Std Exam
0, [0.03, 0.81, 0.1, 0.05], 115, 76.82, 32.91, 76.1, 13.33
1, [0.05, 0.45, 0.4, 0.1], 210, 85.93, 25.95, 77.36, 12.46
2, [0.01, 0.11, 0.82, 0.06], 108, 79.5, 30.69, 75.87, 14.61
3, [0.02, 0.14, 0.24, 0.6], 69, 68.44, 37.14, 72.29, 11.59


Centroid: [0.03, 0.81, 0.1, 0.05]
Median keystroke count:  count    11012.0
dtype: float64
Centroid: [0.05, 0.45, 0.4, 0.1]
Median keystroke count:  count    16999.5
dtype: float64
Centroid: [0.01, 0.11, 0.82, 0.06]
Median keystroke count:  count    10449.0
dtype: float64
Centroid: [0.02, 0.14, 0.24, 0.6]
Median keystroke count:  count    8352.0
dtype: float64

  	mean 	std
cluster 		
0 	57.82 	24.96
1 	60.07 	30.48
2 	53.97 	32.24
3 	46.24 	27.16


==> utah_plots/4_clusters_with_removed_after_24hr_bak/raw_data.txt <==
Cluster | Centroids | Students | Mean Project | Std Project | Mean Exam | Std Exam
0, [0.03, 0.81, 0.1, 0.05], 115, 76.82, 32.91, 76.1, 13.33
1, [0.05, 0.45, 0.4, 0.1], 210, 85.93, 25.95, 77.36, 12.46
2, [0.01, 0.11, 0.82, 0.06], 108, 79.5, 30.69, 75.87, 14.61
3, [0.02, 0.14, 0.24, 0.6], 69, 68.44, 37.14, 72.29, 11.59


Centroid: [0.03, 0.81, 0.1, 0.05]
Median keystroke count:  count    11012.0
dtype: float64
Centroid: [0.05, 0.45, 0.4, 0.1]
Median keystroke count:  count    16999.5
dtype: float64
Centroid: [0.01, 0.11, 0.82, 0.06]
Median keystroke count:  count    10449.0
dtype: float64
Centroid: [0.02, 0.14, 0.24, 0.6]
Median keystroke count:  count    8352.0
dtype: float64

  	mean 	std
cluster 		
0 	57.82 	24.96
1 	60.07 	30.48
2 	53.97 	32.24
3 	46.24 	27.16


==> utah_plots_old/4_clusters_with_removed_after_24hr/raw_data.txt <==
Cluster | Centroids | Students | Mean Project | Std Project | Mean Exam | Std Exam
0, [0.03, 0.86, 0.07, 0.03], 136, 75.37, 33.45, 74.44, 13.51
1, [0.1, 0.49, 0.35, 0.07], 181, 86.36, 26.43, 78.9, 11.68
2, [0.02, 0.12, 0.81, 0.06], 101, 82.25, 27.92, 76.04, 14.88
3, [0.02, 0.17, 0.23, 0.57], 58, 78.13, 30.69, 73.45, 12.02

Deadline
 	mean 	std
cluster 		
0 	57.00 	24.93
1 	62.75 	27.32
2 	58.24 	29.30
3 	47.64 	23.06




==> utah_plots_old/4_clusters_with_removed_after_24hr_bak/raw_data.txt <==
Cluster | Centroids | Students | Mean Project | Std Project | Mean Exam | Std Exam
0, [0.1, 0.49, 0.35, 0.07], 181, 86.36, 26.43, 78.9, 11.68
1, [0.02, 0.12, 0.81, 0.06], 101, 82.25, 27.92, 76.04, 14.88
2, [0.03, 0.86, 0.07, 0.03], 136, 75.37, 33.45, 74.44, 13.51
3, [0.02, 0.17, 0.23, 0.57], 58, 78.13, 30.69, 73.45, 12.02


